RECOMBINER: Robust and Enhanced Compression with Bayesian Implicit Neural Representations

COMpression with Bayesian Implicit NEural Representations (COMBINER) is a recent data compression method that addresses a key inefficiency of previous Implicit Neural Representation (INR)-based approaches: it avoids quantization and enables direct optimization of the rate-distortion performance. However, COMBINER still has significant limitations: 1) it uses factorized priors and posterior approximations that lack flexibility; 2) it cannot effectively adapt to local deviations from global patterns in the data; and 3) its performance can be susceptible to modeling choices and the variational parameters' initializations. Our proposed method, Robust and Enhanced COMBINER (RECOMBINER), addresses these issues by 1) enriching the variational approximation while retaining a low computational cost via a linear reparameterization of the INR weights, 2) augmenting our INRs with learnable positional encodings that enable them to adapt to local details and 3) splitting high-resolution data into patches to increase robustness and utilizing expressive hierarchical priors to capture dependency across patches. We conduct extensive experiments across several data modalities, showcasing that RECOMBINER achieves competitive results with the best INR-based methods and even outperforms autoencoder-based codecs on low-resolution images at low bitrates. Our PyTorch implementation is available at https://github.com/cambridge-mlg/RECOMBINER/.

==> figures/data/ablation_cifar/recombiner_full.csv <==
bpp, psnr
2.968750000000000000e-01,2.359226462249755940e+01
7.187500000000000000e-01,2.722225709133148186e+01
9.375000000000000000e-01,2.850493841285705443e+01
1.531250000000000000e+00,3.091119761123657383e+01
1.921875000000000000e+00,3.216759579639434463e+01
3.343750000000000000e+00,3.573150657997131674e+01
4.390625000000000000e+00,3.813851758766174527e+01


==> figures/data/ablation_cifar/recombiner_wo_linear.csv <==
bpp, psnr
2.343750000000000000e-01,2.227955801658630364e+01
2.031250000000000000e+00,3.127260878259995280e+01
4.328125000000000000e+00,3.516416357688903815e+01


==> figures/data/ablation_cifar/recombiner_wo_positional.csv <==
bpp, psnr
2.812500000000000000e-01,2.319230141506195153e+01
5.781250000000000000e-01,2.586075083709999944e+01
7.968750000000000000e-01,2.724494821209999884e+01
1.359375000000000000e+00,2.998043073059999841e+01
2.046875000000000000e+00,3.253548973600000238e+01
4.437500000000000000e+00,3.823759956149999795e+01


==> figures/data/ablation_kodak/recombiner_full.csv <==
bpp, psnr
7.401529947916667129e-02,2.615832332369999946e+01
1.296793619791666574e-01,2.765276268810000104e+01
1.779378255208333426e-01,2.859435645579999985e+01
3.161621093750000000e-01,3.043926351809999886e+01
4.884440104166666852e-01,3.195339836859999849e+01
9.724121093750000000e-01,3.454002524860000278e+01


==> figures/data/ablation_kodak/recombiner_wo_hyperprior.csv <==
bpp, psnr
7.812500000000000000e-02,2.629502793269999827e+01
2.734375000000000000e-01,2.951122773450000025e+01
3.789062500000000000e-01,3.056101525760000115e+01
4.843750000000000000e-01,3.140880061120000022e+01
9.648437500000000000e-01,3.403604583333331846e+01


==> figures/data/ablation_kodak/recombiner_wo_hyperprior_wo_positional.csv <==
bpp, psnr
7.031250000000000000e-02,2.546015659849999935e+01
2.812500000000000000e-01,2.923020002419999841e+01
5.000000000000000000e-01,3.123706811810000161e+01
9.804687500000000000e-01,3.403899210790000041e+01


==> figures/data/ablation_kodak/recombiner_wo_linear.csv <==
bpp, psnr
6.315104166666667129e-02,2.552507468110000133e+01
2.897135416666666852e-01,2.966003563079999950e+01
5.092773437500000000e-01,3.154259305040000072e+01
9.073079427083333703e-01,3.374527304589999943e+01


==> figures/data/ablation_kodak/recombiner_wo_permute.csv <==
bpp, psnr
7.401529947916667129e-02,2.566125250219999998e+01
3.161621093750000000e-01,2.959928992480000076e+01
4.884440104166666852e-01,3.097680243840000003e+01
9.724121093750000000e-01,3.345945318780000122e+01


==> figures/data/ablation_kodak/recombiner_wo_positional.csv <==
bpp, psnr
5.790201822916666435e-02,2.439815793929999899e+01
2.873942057291666852e-01,2.882134939110000005e+01
5.369873046875000000e-01,3.110573668030000150e+01
9.742431640625000000e-01,3.377197158279999911e+01


==> figures/data/audio/combiner.csv <==
bpp, psnr
5.360000000000000320e+00,3.957388295067681128e+01
1.559466666666666690e+01,4.386293192704518873e+01
2.439999999999999858e+01,4.547405223051706713e+01
3.354133333333333411e+01,4.598833968242009718e+01


==> figures/data/audio/mp3.csv <==
bpp, psnr
8.855999999999999872e+00,3.966449999999999676e+01
1.711199999999999832e+01,4.334909999999999997e+01
2.536799999999999855e+01,4.518379999999999797e+01
3.362400000000000233e+01,4.745060000000000144e+01


==> figures/data/audio/recombiner.csv <==
bpp, psnr
5.168000000000000149e+00,4.278926500000000033e+01
1.080533333333333346e+01,4.710601799999999884e+01
2.211199999999999832e+01,5.220631000000000199e+01
4.363733333333333064e+01,5.832695387012180532e+01


==> figures/data/audio_update/coinpp.csv <==
bpp, psnr
5.630615459336983264e+00,3.600641250610351562e+01
1.380695571631524565e+01,3.934568405151367188e+01
2.748179252791456406e+01,4.289778900146484375e+01
6.523163053891498464e+01,4.811853027343750000e+01
1.313795065694501147e+02,5.468132019042968750e+01


==> figures/data/audio_update/mp3.csv <==
bpp, psnr
2.000000000000000000e+01,4.352290076335877700e+01
2.800000000000000000e+01,4.590305343511450076e+01
3.600000000000000000e+01,4.774083969465648636e+01
4.400000000000000000e+01,4.997022900763359132e+01
5.200000000000000000e+01,5.171832061068702302e+01


==> figures/data/audio_update/recombiner.csv <==
bpp, psnr
5.685333333333333350e+00,4.261234999999999928e+01
1.066133333333333333e+01,4.710108999999999924e+01
2.211199999999999832e+01,5.219630000000000081e+01
4.363733333333333064e+01,5.819504299999999830e+01


==> figures/data/audio_update/vcinr.csv <==
bpp, psnr
7.379999999999999893e+00,4.410000000000000142e+01
8.039999999999999147e+00,4.504999999999999716e+01
9.060000000000000497e+00,4.592999999999999972e+01
1.460999999999999943e+01,4.910000000000000142e+01
1.842000000000000171e+01,5.067999999999999972e+01
2.005999999999999872e+01,5.128000000000000114e+01
3.499000000000000199e+01,5.560999999999999943e+01
4.368999999999999773e+01,5.703000000000000114e+01


==> figures/data/cifar/balle2018.csv <==
bpp, psnr
1.900000000000000022e-01,1.920299999999999940e+01
3.699999999999999956e-01,2.257700000000000173e+01
7.464600000000000124e-01,2.682653000000000176e+01
1.111990000000000034e+00,2.949624000000000024e+01
1.630929999999999991e+00,3.212593999999999994e+01
2.112800000000000011e+00,3.411648000000000280e+01
2.790739999999999998e+00,3.688501999999999725e+01
3.233010000000000161e+00,3.833297000000000310e+01
4.144339999999999691e+00,4.114399999999999835e+01


==> figures/data/cifar/bpg.csv <==
bpp, psnr
1.000000000000000000e+00,2.711201117420178974e+01
1.250000000000000000e+00,2.874064760371664207e+01
1.875000000000000000e+00,3.197357535904644266e+01
2.500000000000000000e+00,3.453112274630230161e+01
3.750000000000000000e+00,3.856643035993466384e+01
5.000000000000000000e+00,4.173403661537767562e+01


==> figures/data/cifar/cheng2020.csv <==
bpp, psnr
3.914699999999999847e-01,2.263253999999999877e+01
5.544299999999999784e-01,2.453074000000000154e+01
1.320000000000000062e+00,3.182199999999999918e+01
1.731579999999999897e+00,3.486182000000000158e+01
2.257540000000000102e+00,3.758709000000000344e+01
2.636369999999999880e+00,3.901962999999999937e+01
3.341699999999999893e+00,4.159367000000000303e+01


==> figures/data/cifar/coin++.csv <==
bpp, psnr
5.484764899999999832e-01,2.421978950500488281e+01
1.098529550000000077e+00,2.703347206115722656e+01
1.647319009999999917e+00,2.890418243408203125e+01
2.195206160000000128e+00,3.044879722595214844e+01
3.294318389999999930e+00,3.242130279541015625e+01
4.057068499999999744e+00,3.369186401367187500e+01
5.405993610000000338e+00,3.526450347900390625e+01


==> figures/data/cifar/coin.csv <==
bpp, psnr
3.609375000000000000e+00,2.578934762787818968e+01
4.640625000000000000e+00,2.744167221653461297e+01
5.796875000000000000e+00,2.907424990165233680e+01
7.078125000000000000e+00,3.066867580938339088e+01


==> figures/data/cifar/combiner.csv <==
bpp, psnr
9.062500000000000000e-01,2.554200973969423316e+01
1.390625000000000000e+00,2.821640476748642712e+01
2.281250000000000000e+00,3.115434943733404083e+01
3.500000000000000000e+00,3.362174318831405628e+01
4.453125000000000000e+00,3.472932589049331398e+01


==> figures/data/cifar/jpeg2000.csv <==
bpp, psnr
3.000000000000000000e+00,2.484887119503306607e+01
3.799999999999999822e+00,2.850820751851082235e+01
4.599999999999999645e+00,3.141567004657636986e+01
5.400000000000000355e+00,3.392209803308786320e+01
6.200000000000000178e+00,3.609528857891981346e+01


==> figures/data/cifar/mscn.csv <==
bpp, psnr
5.330000000000000293e-01,2.419999999999999929e+01
1.024999999999999911e+00,2.698000000000000043e+01
1.653000000000000025e+00,2.915800000000000125e+01
2.029999999999999805e+00,3.094999999999999929e+01
2.490000000000000213e+00,3.232169999999999987e+01
3.063800000000000079e+00,3.408899999999999864e+01
3.773499999999999854e+00,3.510900000000000176e+01
4.209999999999999964e+00,3.611999999999999744e+01
4.769999999999999574e+00,3.691700000000000159e+01


==> figures/data/cifar/recombiner.csv <==
bpp, psnr
2.968750000000000000e-01,2.359226462249755940e+01
7.187500000000000000e-01,2.722225709133148186e+01
9.375000000000000000e-01,2.850493841285705443e+01
1.531250000000000000e+00,3.091119761123657383e+01
1.921875000000000000e+00,3.216759579639434463e+01
3.343750000000000000e+00,3.573150657997131674e+01
4.390625000000000000e+00,3.813851758766174527e+01


==> figures/data/cifar/vcinr.csv <==
bpp, psnr
2.899999999999999800e-01,2.276000000000000156e+01
3.099999999999999978e-01,2.285999999999999943e+01
1.179999999999999938e+00,2.885999999999999943e+01
1.179999999999999938e+00,2.885999999999999943e+01
2.950000000000000178e+00,3.496000000000000085e+01
3.330000000000000071e+00,3.595000000000000284e+01
4.879999999999999893e+00,4.025000000000000000e+01
6.700000000000000178e+00,4.345000000000000284e+01
8.689999999999999503e+00,4.570000000000000284e+01
1.056000000000000050e+01,4.756000000000000227e+01
1.251999999999999957e+01,4.832000000000000028e+01


==> figures/data/cifar/vtm.csv <==
bpp, psnr
9.968578125000000512e-01,2.538361400000000145e+01
1.286285899999999982e+00,2.800490539999999839e+01
1.703771799999999947e+00,3.076295207900000150e+01
2.268805500000000031e+00,3.363585565000000344e+01
3.024096000000000117e+00,3.655054499999999962e+01
3.978845312499999842e+00,3.960263822999999661e+01


==> figures/data/kodak/balle2018.csv <==
bpp, psnr
1.312934027777777624e-01,2.758155907450406019e+01
2.088928222656250278e-01,2.919671931859494052e+01
3.198581271701389506e-01,3.097219382488507122e+01
4.783562554253471544e-01,3.283820270458672752e+01
6.686876085069443088e-01,3.452628082045597324e+01
9.388224283854165186e-01,3.674336898834920362e+01
1.259172227647569420e+00,3.858387227140796227e+01
1.660227457682291963e+00,4.055688674604878230e+01


==> figures/data/kodak/bpg.csv <==
bpp, psnr
6.776767306857638118e-02,2.619512806390953941e+01
1.610234578450520926e-01,2.868154930675666137e+01
3.515540228949652346e-01,3.159465659079430111e+01
6.846966213650174105e-01,3.485747381306292425e+01
1.199665493435329466e+00,3.825988689966697365e+01
1.929712083604600226e+00,4.147887283561703242e+01
3.057875739203559373e+00,4.470311031066196250e+01
4.703142801920573213e+00,4.763251604714921683e+01
7.390457153320309835e+00,5.080684600812917751e+01
9.682867262098525885e+00,5.290657917525421539e+01


==> figures/data/kodak/cheng2020.csv <==
bpp, psnr
1.195882161458333287e-01,2.858229312177221004e+01
1.837870279947917129e-01,2.996800936622738121e+01
2.709520128038194198e-01,3.134266515989919455e+01
4.173889160156250000e-01,3.339002373392404621e+01
5.944519042968751110e-01,3.511819384426787138e+01
8.057149251302083703e-01,3.670370010101391500e+01


==> figures/data/kodak/coin++.csv <==
bpp, psnr
6.656413525342941284e-02,2.368178367614746094e+01
1.324574202299118042e-01,2.492669868469238281e+01
2.659042477607727051e-01,2.614254188537597656e+01
3.982515782117843073e-01,2.703198432922363281e+01
5.365909337997436523e-01,2.779810523986816406e+01


==> figures/data/kodak/coin.csv <==
bpp, psnr
3.679999999999999938e-02,2.240800000000000125e+01
7.360999999999999488e-02,2.320499999999999829e+01
1.603999999999999870e-01,2.464108329999999825e+01
3.074000000000000066e-01,2.641212499999999963e+01
6.108999999999999986e-01,2.840800000000000125e+01
1.209000000000000075e+00,3.064399999999999835e+01


==> figures/data/kodak/combiner.csv <==
bpp, psnr
7.030000000000000138e-02,2.556559999999999988e+01
1.095000000000000001e-01,2.658539999999999992e+01
1.328000000000000014e-01,2.709329999999999927e+01
2.238999999999999879e-01,2.847459999999999880e+01
2.928000000000000047e-01,2.920299999999999940e+01


==> figures/data/kodak/elic.csv <==
bpp, psnr
1.219999999999999973e-01,2.910000000000000142e+01
1.980000000000000093e-01,3.069999999999999929e+01
3.350000000000000200e-01,3.279999999999999716e+01
4.899999999999999911e-01,3.454999999999999716e+01
7.049999999999999600e-01,3.649000000000000199e+01
8.579999999999999849e-01,3.760000000000000142e+01


==> figures/data/kodak/jpeg2000.csv <==
bpp, psnr
2.397322760687934373e+00,3.979200099038910565e+01
1.198240492078993080e+00,3.568071912185586569e+01
7.982796563042535709e-01,3.348996122665540298e+01
5.988286336263021203e-01,3.208974009483377898e+01
4.792895846896702561e-01,3.107457563807383849e+01
3.986248440212674105e-01,3.030076938092784999e+01
3.418426513671875000e-01,2.969611667325277793e+01
2.175657484266492470e-01,2.809922403314378414e+01
1.257985432942708148e-01,2.644038266605242526e+01


==> figures/data/kodak/mscn.csv <==
bpp, psnr
6.869999999999999718e-02,2.541400000000000148e+01
1.315999999999999948e-01,2.681299999999999883e+01
2.661000000000000032e-01,2.890500000000000114e+01
3.684000000000000052e-01,2.966600000000000037e+01
5.020999999999999908e-01,3.005499999999999972e+01


==> figures/data/kodak/recombiner.csv <==
bpp, psnr
7.401529947916667129e-02,2.615832332369999946e+01
1.296793619791666574e-01,2.765276268810000104e+01
1.779378255208333426e-01,2.859435645579999985e+01
3.161621093750000000e-01,3.043926351809999886e+01
4.884440104166666852e-01,3.195339836859999849e+01
9.724121093750000000e-01,3.454002524860000278e+01
1.567138671875000000e+00,3.654701218826691900e+01
3.320231119791666519e+00,4.042562811395907119e+01


==> figures/data/kodak/vcinr.csv <==
bpp, psnr
8.000000000000000167e-02,2.685999999999999943e+01
1.400000000000000133e-01,2.832999999999999829e+01
4.799999999999999822e-01,3.207000000000000028e+01
1.090000000000000080e+00,3.478000000000000114e+01
1.540000000000000036e+00,3.659000000000000341e+01
2.169999999999999929e+00,3.857000000000000028e+01
3.089999999999999858e+00,4.125999999999999801e+01
3.740000000000000213e+00,4.211999999999999744e+01
5.559999999999999609e+00,4.224000000000000199e+01


==> figures/data/kodak/vtm.csv <==
bpp, psnr
8.303800000000000070e-02,2.766219999999999857e+01
1.160950000000000037e-01,2.866049999999999898e+01
1.597810000000000064e-01,2.970029999999999859e+01
2.181730000000000058e-01,3.080559999999999832e+01
2.946630000000000082e-01,3.199609999999999843e+01
3.899610000000000021e-01,3.322249999999999659e+01
5.059230000000000116e-01,3.447090000000000032e+01
6.473759999999999515e-01,3.574589999999999890e+01
8.143169999999999575e-01,3.703139999999999787e+01
9.884460000000000468e-01,3.818200000000000216e+01
1.209591000000000083e+00,3.940749999999999886e+01


==> figures/data/modelsize/combiner_16.csv <==
bpp, psnr
8.750000000000000000e-01,2.637640000000000029e+01
1.937500000000000000e+00,3.118919999999999959e+01
3.328125000000000000e+00,3.336650000000000205e+01


==> figures/data/modelsize/combiner_24.csv <==
bpp, psnr
9.062500000000000000e-01,2.681929999999999836e+01
1.906250000000000000e+00,3.090500000000000114e+01
3.062500000000000000e+00,3.397679999999999723e+01


==> figures/data/modelsize/combiner_32.csv <==
bpp, psnr
9.687500000000000000e-01,2.734059999999999846e+01
1.906250000000000000e+00,3.037150000000000105e+01
3.312500000000000000e+00,3.444630000000000081e+01


==> figures/data/modelsize/combiner_48.csv <==
bpp, psnr
1.000000000000000000e+00,2.749609999999999843e+01
1.906250000000000000e+00,3.022109999999999985e+01
3.281250000000000000e+00,3.368520000000000181e+01


==> figures/data/modelsize/recombiner_16.csv <==
bpp, psnr
9.531250000000000000e-01,2.831380000000000052e+01
2.062500000000000000e+00,3.261730000000000018e+01
3.265625000000000000e+00,3.544769999999999754e+01


==> figures/data/modelsize/recombiner_24.csv <==
bpp, psnr
9.531250000000000000e-01,2.852120000000000033e+01
2.031250000000000000e+00,3.249539999999999651e+01
3.171875000000000000e+00,3.544939999999999714e+01


==> figures/data/modelsize/recombiner_32.csv <==
bpp, psnr
9.375000000000000000e-01,2.844999999999999929e+01
1.937500000000000000e+00,3.197070000000000078e+01
3.312500000000000000e+00,3.563629999999999853e+01


==> figures/data/modelsize/recombiner_48.csv <==
bpp, psnr
9.062500000000000000e-01,2.824830000000000041e+01
1.875000000000000000e+00,3.202720000000000056e+01
3.281250000000000000e+00,3.571580000000000155e+01


==> figures/data/protein/foldcomp_backbone.csv <==
bpp, psnr
2.350666666666666416e+01,7.914882351545030059e-02


==> figures/data/protein/foldcomp_ca.csv <==
bpp, psnr
7.051999999999999602e+01,8.034023275188198476e-02


==> figures/data/protein/pdc_ca.csv <==
bpp, psnr
2.475000000000000000e+01,9.846145410158471667e-02


==> figures/data/protein/pic_ca.csv <==
bpp, psnr
1.129765833333333376e+02,3.315342820801079476e-02


==> figures/data/protein/recombiner_ca.csv <==
bpp, psnr
1.116999999999999993e+01,9.242000000000000215e-01
3.516666666666666430e+01,1.388000000000000067e-01
6.067000000000000171e+01,7.090000000000000469e-02
8.382999999999999829e+01,5.059999999999999915e-02
1.061700000000000017e+02,4.359999999999999987e-02


==> figures/data/video/h264_fast.csv <==
bpp, psnr
1.113421122233072963e-01,2.589017134634352502e+01
1.924502054850260324e-01,2.854023258798702045e+01
3.308588663736979352e-01,3.138313009525179353e+01
5.451723734537761157e-01,3.433091236198930574e+01
8.595148722330729907e-01,3.725720632527358589e+01
1.307510375976562500e+00,4.030287307817637554e+01


==> figures/data/video/h264_slow.csv <==
bpp, psnr
6.312561035156250000e-02,2.464555855146341301e+01
8.270263671875000000e-02,2.723160716141680027e+01
1.205126444498697824e-01,2.996941547335118372e+01
1.941668192545572824e-01,3.285034076493928268e+01
3.324508666992187500e-01,3.579391642588009148e+01
5.774141947428386157e-01,3.889809667758954959e+01


==> figures/data/video/h265_fast.csv <==
bpp, psnr
1.124776204427083426e-01,2.385226774459172816e+01
1.586837768554687500e-01,2.617452801671327478e+01
2.593498229980468750e-01,2.870395320085398083e+01
4.643948872884114398e-01,3.153752123435670285e+01
8.479843139648436390e-01,3.463599730550367184e+01
1.486672719319661384e+00,3.798521027176450815e+01


==> figures/data/video/h265_slow.csv <==
bpp, psnr
1.064885457356770926e-01,2.513654676482458683e+01
1.426073710123697824e-01,2.773073115140802258e+01
2.182579040527343750e-01,3.057126083109841019e+01
3.706703186035156250e-01,3.351780629174959358e+01
6.636899312337239953e-01,3.656101140870796229e+01
1.183383941650390625e+00,3.987223872961644844e+01


==> figures/data/video/recombiner.csv <==
bpp, psnr
1.150309244791666713e-01,2.872277617559999996e+01
2.438151041666666574e-01,3.149450049209999847e+01
6.045735677083333703e-01,3.571654056159999868e+01
1.182983398437500000e+00,3.917066063379999719e+01

